Disfavoring the Schroedinger-Newton equation

The main goal of this brief report is to provide some new insight into how promising the Schroedinger-Newton equation would be to explain the emergence of classicality. Based on the similarity of the Newton and Coulomb potentials, we add an electric self-interacting term to the Schroedinger-Newton equation for the hydrogen atom. Our results rule out the possibility that single electrons self-interact through their electromagnetic field. Next, we use the hydrogen atom to get insight into the intrinsic difficulty of testing the Schroedinger-Newton equation itself and conclude that the Planck scale must be approached before sound constraints are established. Although our results cannot be used to rule out the Schroedinger-Newton equation at all, they might be seen as disfavoring it if we underpin on the resemblance between the gravitational and electromagnetic interactions at low energies.

==> code.txt <==
import numpy as np
import matplotlib.pyplot as plt
from scipy.linalg import eigh_tridiagonal
from numba import njit, float64


# Physical parameters ==========


h = 1.05457181765e-34            # Reduced Planck constant
m = 9.1093837e-31                # Electron mass

k = 8.9875517923e9               # Coulomb constant
q = 1.60217663e-19               # Electron charge

a = (h**2)/(k*m*(q**2))          # Bohr radius

G = 6.6743e-11                   # Gravitational constant
M = 1.67262192e-27               # Proton mass

b = (m*M)/(m + M)                # Reduced mass


# User inputs ==========


print(80*'=')

l = int(input('Energy level (1, 2 or 3): '))                     # Energy level
f = int(input('Degree of self-interaction (0 or 1): '))          # Degree of self-interaction

print(80*'=')


# Numerical grid ==========


if l == 1:
    
    N = 751                     # Number of grid points
    L = 1.5e-9                  # Spatial extent
    
    if f == 0:
        n = 10                  # Number of iterations
        
    if f == 1:
        n = 50                  # Number of iterations
    
if l == 2:
    
    N = 1501                    # Number of grid points
    L = 3e-9                    # Spatial extent
    
    if f == 0:
        n = 10                  # Number of iterations
        
    if f == 1:
        n = 100                 # Number of iterations
    
if l == 3:
    
    N = 3001                    # Number of grid points
    L = 6e-9                    # Spatial extent
    
    if f == 0:
        n = 10                  # Number of iterations
        
    if f == 1:
        n = 200                 # Number of iterations

r = np.linspace(0,L,N)          # Spatial discretization
dr = r[1] - r[0]                # Space unit


# Electron-proton potential ==========


def V(r):
    
    N = len(r)
    V = np.zeros(N)
    
    dr = r[1] - r[0]
    
    V[1:] = (- G*(m*M) - k*(q**2))/r[1:]
    V[0] = (- G*(m*M) - k*(q**2))/(dr/2)
    
    return V


# Self-interaction potential ==========


@njit(float64[:](float64[:],float64[:]),nogil=True,fastmath=True)
def W(phi,r):
    
    N = len(phi)
    W = np.zeros(N)
    W1 = np.zeros(N)
    W2 = np.zeros(N)
    
    dr = r[1] - r[0]
    
    phi2 = phi**2
    
    for j in np.arange(1,N):
        for i in np.arange(j):
            W1[j] += phi2[i]*dr
            
        for i in np.arange(j,N):
            W2[j] += phi2[i]*(1/r[i])*dr
    
    W[1:] = W1[1:]/r[1:] + W2[1:]
    
    for i in np.arange(1,N):
        W[0] += phi2[i]*(1/r[i])*dr
    
    W = (- 4*np.pi*G*(m**2) + 4*np.pi*k*(q**2))*W
    
    return W


# Spatial derivative ==========


def second(A,dr):
    
    B = A.copy()
    N = len(A)
    
    B[0] = (35*A[0] - 104*A[1] + 114*A[2] - 56*A[3] + 11*A[4])/(12*(dr**2))
    B[1] = (11*A[0] - 20*A[1] + 6*A[2] + 4*A[3] - A[4])/(12*(dr**2))
    
    
    B[N-1] = (11*A[N-5] - 56*A[N-4] + 114*A[N-3] - 104*A[N-2] + 35*A[N-1])/(12*(dr**2))
    B[N-2] = (- A[N-5] + 4*A[N-4] + 6*A[N-3] - 20*A[N-2] + 11*A[N-1])/(12*(dr**2))
    
    for i in np.arange(2,N-2):
        B[i] = (- A[i-2] + 16*A[i-1] - 30*A[i] + 16*A[i+1] - A[i+2])/(12*(dr**2))
        
    return B


# Hydrogen atom fundamental state ==========


psi0_1 = np.exp(- r/a)/np.sqrt(np.pi*(a**3))
phi0_1 = r*psi0_1


# Hydrogen atom first excited state ==========


psi0_2 = (2 - r/a)*np.exp(- r/(2*a))/np.sqrt(32*np.pi*(a**3))
phi0_2 = r*psi0_2


# Hydrogen atom second excited state ==========


psi0_3 = (27 - 18*r/a + 2*(r**2)/(a**2))*np.exp(- r/(3*a))/np.sqrt(19683*np.pi*(a**3))
phi0_3 = r*psi0_3


# Iterative procedure ==========


print(80*'=')

V = V(r)                            # Electron-proton potential

S = [phi0_1,phi0_2,phi0_3]          # List of test functions
phi0 = S[l - 1]                     # Hydrogen atom eigenstate
phi = S[l - 1][1:-1]                # Test function

for i in np.arange(n + 1):
    
    A = phi.copy()
    B = np.append([0],A)
    B = np.append(B,[0])
    
    # Computation of the eigenfunctions and eigenvalues
    
    in1 = 1/(dr**2) + (b/(h**2))*V[1:-1] + (b/(h**2))*f*W(B,r)[1:-1]
    in2 = - 1/(2*(dr**2))*np.ones(len(in1)-1)    
    u,v = eigh_tridiagonal(in1,in2)
    
    norm = 4*np.pi*dr*np.sum(v.T[l - 1]**2)
    v.T[l - 1] = v.T[l - 1]/np.sqrt(norm)
    
    # Improvement of the convergence
    
    phi = np.sum([v.T[l - 1],A],axis=0)
    norm = 4*np.pi*dr*np.sum(phi**2)
    phi = phi/np.sqrt(norm)
    
    # Computed eigenenergy
    
    print(((h**2)/(b*q))*u[l - 1])

print(80*'=')


# Final eigenfunction ==========


B = np.append([0],phi)
B = np.append(B,[0])
phi = B


# Plots of the radial probability densities ==========


print(80*'=')

plt.plot(r*1e10,(4*np.pi*((phi0)**2))/1e10)
plt.plot(r*1e10,(4*np.pi*(phi**2))/1e10,linestyle='dashed')
plt.xlabel('r ($\AA$)',fontsize=14)
plt.ylabel('F(r) ($\AA^{-1}$)',fontsize=14)
plt.savefig('phi_' + str(l) + '.pdf',format="pdf",bbox_inches="tight")
plt.show()

print(80*'=')
